A Random Network Model for the Analysis of Blockchain Designs with Communication Delay

This paper proposes a random network model for blockchains, a distributed hierarchical data structure of blocks that has found several applications in various industries. The model is parametric on two probability distribution functions governing block production and communication delay, which are key to capture the complexity of the mechanism used to synchronize the many distributed local copies of a blockchain. The proposed model is equipped with simulation algorithms for both bounded and unbounded number of distributed copies of the blockchain. They are used to study fast blockchain systems, i.e., blockchains in which the average time of block production can match the average time of message broadcasting used for blockchain synchronization. In particular, the model and the algorithms are useful to understand efficiency criteria associated with fast blockchains for identifying, e.g., when increasing the block production will have negative impact on the stability of the distributed data structure given the network's broadcast delay.

==> toread.txt <==
https://www.blockchain-expo.com/2018/10/blockchain/future-of-blockchain-technology/

https://www.forbes.com/sites/forbestechcouncil/2019/06/13/five-predictions-for-the-future-of-blockchain-and-cryptocurrency/#1eeb16f665a9

https://www.forbes.com/sites/forbestechcouncil/2018/09/06/what-does-the-future-of-blockchain-hold-10-predictions-from-tech-experts/#2f4de59a301a

https://medium.com/blockchain-capital-blog/the-past-future-of-blockchain-where-were-going-and-why-2b26acb45091

https://www.visualcapitalist.com/blockchain-powering-future/

https://www.futureblockchainsummit.com/

